Uncertainty-Aware Vehicle Orientation Estimation for Joint Detection-Prediction Models

Object detection is a critical component of a self-driving system, tasked with inferring the current states of the surrounding traffic actors. While there exist a number of studies on the problem of inferring the position and shape of vehicle actors, understanding actors' orientation remains a challenge for existing state-of-the-art detectors. Orientation is an important property for downstream modules of an autonomous system, particularly relevant for motion prediction of stationary or reversing actors where current approaches struggle. We focus on this task and present a method that extends the existing models that perform joint object detection and motion prediction, allowing us to more accurately infer vehicle orientations. In addition, the approach is able to quantify prediction uncertainty, outputting the probability that the inferred orientation is flipped, which allows for improved motion prediction and safer autonomous operations. Empirical results show the benefits of the approach, obtaining state-of-the-art performance on the open-sourced nuScenes data set.

==> data/viz_frames.txt <==
3045ed93c2534ec2a5cabea89b186bd9 1537296178149199


==> data/viz_frames2.txt <==
5115  3045ed93c2534ec2a5cabea89b186bd9  1537296176399670
5116  3045ed93c2534ec2a5cabea89b186bd9  1537296176650129
5117  3045ed93c2534ec2a5cabea89b186bd9  1537296176900088
5118  3045ed93c2534ec2a5cabea89b186bd9  1537296177149446
5119  3045ed93c2534ec2a5cabea89b186bd9  1537296177399386
5120  3045ed93c2534ec2a5cabea89b186bd9  1537296177649332
5121  3045ed93c2534ec2a5cabea89b186bd9  1537296177899311
5122  3045ed93c2534ec2a5cabea89b186bd9  1537296178149199
5123  3045ed93c2534ec2a5cabea89b186bd9  1537296178399154
5124  3045ed93c2534ec2a5cabea89b186bd9  1537296178649102
5125  3045ed93c2534ec2a5cabea89b186bd9  1537296178899036
5126  3045ed93c2534ec2a5cabea89b186bd9  1537296179149526
5127  3045ed93c2534ec2a5cabea89b186bd9  1537296179399453
5128  3045ed93c2534ec2a5cabea89b186bd9  1537296179649405
5129  3045ed93c2534ec2a5cabea89b186bd9  1537296179899326
5130  3045ed93c2534ec2a5cabea89b186bd9  1537296180149285
5131  3045ed93c2534ec2a5cabea89b186bd9  1537296180399213
5132  3045ed93c2534ec2a5cabea89b186bd9  1537296180649717
5133  3045ed93c2534ec2a5cabea89b186bd9  1537296180899667
5134  3045ed93c2534ec2a5cabea89b186bd9  1537296181149566
5135  3045ed93c2534ec2a5cabea89b186bd9  1537296181399510
5136  3045ed93c2534ec2a5cabea89b186bd9  1537296181650011
5137  3045ed93c2534ec2a5cabea89b186bd9  1537296181899951
5138  3045ed93c2534ec2a5cabea89b186bd9  1537296182150419
5139  3045ed93c2534ec2a5cabea89b186bd9  1537296182400365
5140  3045ed93c2534ec2a5cabea89b186bd9  1537296182650318
5141  3045ed93c2534ec2a5cabea89b186bd9  1537296182900800
5142  3045ed93c2534ec2a5cabea89b186bd9  1537296183150183
5143  3045ed93c2534ec2a5cabea89b186bd9  1537296183400115
5144  3045ed93c2534ec2a5cabea89b186bd9  1537296183649504
5145  3045ed93c2534ec2a5cabea89b186bd9  1537296183899529
5146  3045ed93c2534ec2a5cabea89b186bd9  1537296184148826
5147  3045ed93c2534ec2a5cabea89b186bd9  1537296184399492
5148  3045ed93c2534ec2a5cabea89b186bd9  1537296184649255
5149  3045ed93c2534ec2a5cabea89b186bd9  1537296184899217
5150  3045ed93c2534ec2a5cabea89b186bd9  1537296185149124
5151  3045ed93c2534ec2a5cabea89b186bd9  1537296185399088
5152  3045ed93c2534ec2a5cabea89b186bd9  1537296185649012
5153  3045ed93c2534ec2a5cabea89b186bd9  1537296185898951
5154  3045ed93c2534ec2a5cabea89b186bd9  1537296186149433
5155  3045ed93c2534ec2a5cabea89b186bd9  1537296186399380
5156  3045ed93c2534ec2a5cabea89b186bd9  1537296186649305
5157  3045ed93c2534ec2a5cabea89b186bd9  1537296186899292
5158  3045ed93c2534ec2a5cabea89b186bd9  1537296187149177
5159  3045ed93c2534ec2a5cabea89b186bd9  1537296187399686
5160  3045ed93c2534ec2a5cabea89b186bd9  1537296187649648
5161  3045ed93c2534ec2a5cabea89b186bd9  1537296187899555
5162  3045ed93c2534ec2a5cabea89b186bd9  1537296188149497
5163  3045ed93c2534ec2a5cabea89b186bd9  1537296188399441
5164  3045ed93c2534ec2a5cabea89b186bd9  1537296188649359
5165  3045ed93c2534ec2a5cabea89b186bd9  1537296188900729
5166  3045ed93c2534ec2a5cabea89b186bd9  1537296189149820
5167  3045ed93c2534ec2a5cabea89b186bd9  1537296189400284
5168  3045ed93c2534ec2a5cabea89b186bd9  1537296189650214
5169  3045ed93c2534ec2a5cabea89b186bd9  1537296189900712
5170  3045ed93c2534ec2a5cabea89b186bd9  1537296190150647
5171  3045ed93c2534ec2a5cabea89b186bd9  1537296190400581
5172  3045ed93c2534ec2a5cabea89b186bd9  1537296190650576
5173  3045ed93c2534ec2a5cabea89b186bd9  1537296190900461
5174  3045ed93c2534ec2a5cabea89b186bd9  1537296191150406
5175  3045ed93c2534ec2a5cabea89b186bd9  1537296191399790
5176  3045ed93c2534ec2a5cabea89b186bd9  1537296191649736
5177  3045ed93c2534ec2a5cabea89b186bd9  1537296191899119
5178  3045ed93c2534ec2a5cabea89b186bd9  1537296192149053
5179  3045ed93c2534ec2a5cabea89b186bd9  1537296192398995


==> notes.txt <==
# Base PR to train on ATG4D
https://github.com/uber-atg/na/pull/65522

# Base PR to train on nuScenes
https://github.com/uber-atg/na/pull/67091

# Experiment branch with metrics
https://github.com/uber-atg/na/pull/69690

# 180 deg baseline
https://github.com/uber-atg/na/pull/68248

# Naive 360 deg
https://github.com/uber-atg/na/pull/68100

# No heading flipped prediction
https://github.com/uber-atg/na/pull/68249

# MultiBin loss
https://github.com/uber-atg/na/pull/72571

# smooth_l1 sin loss
https://github.com/uber-atg/na/pull/73544

# neg cos loss
https://github.com/uber-atg/na/pull/73551

# smooth_l1 sin + neg cos loss
https://github.com/uber-atg/na/pull/73668

# flip-aware loss version 2 proposed by Carlos
https://github.com/uber-atg/na/pull/73972

# Find reversing actors
https://github.com/uber-atg/na/pull/72229

# Plot reversing actors
https://github.com/uber-atg/na/pull/72228

# Extract nuScenes dataset
## PR
https://github.com/uber-atg/na/pull/68005
## Command
./bazel run -c opt --config remote -- atg/ml/datasets/msds/etl/extract_nuscene_to_s3
./bazel run -c opt --config remote -- atg/ml/datasets/msds/etl/extract_nuscene_to_msds
hdfs dfs -rm -r hdfs://nn1-hadoop01.dca19.uberatc.net:8020/user/hcui2/nuscenes/train

# Models
/mnt/qumulo-01/perc_pred/multinet/hcui2/038_360deg_paper
## Flip-aware
20-0921-2014-nuscenes-full-val-full-model
## Half-repr
20-0921-2016-nuscenes-full-val-180deg-baseline
## Full-repr
20-0921-2023-nuscenes-full-val-naive360
## Full-repr-hl
20-0921-2010-nuscenes-full-val-no-heading-flipped-pred
## no half-range loss
20-0924-1408-nuscenes-full-val-no-half-range-loss
## MultiBin-2
20-1007-1735-nuscenes-full-val-multibin2
## MultiBin-4
20-1007-1731-nuscenes-full-val-multibin4
## Smooth_l1(sin)
20-1014-1617-nuscenes-full-val-smoothl1-sin-loss

# Heading flipped probabilities
## PR
https://github.com/uber-atg/na/pull/71176
## Decimation 20
./bazel run --config remote //atg/perception_prediction/multinet/training:evaluate_from_mlab_pkl -- --mlab-config atg/mlab/mlib/configs/multinet/heading_flipped_classification.yaml --pkl-paths /mnt/qumulo-01/perc_pred/multinet/hcui2/038_360deg_paper/20-0921-2014-nuscenes-full-val-full-model/mlab_frames_0000675200-decimation20.pkl
https://mlab.uberinternal.com/studies/459645
## Decimation 40
./bazel run --config remote //atg/perception_prediction/multinet/training:evaluate_from_mlab_pkl -- --mlab-config atg/mlab/mlib/configs/multinet/heading_flipped_classification.yaml --pkl-paths /mnt/qumulo-01/perc_pred/multinet/hcui2/038_360deg_paper/20-0921-2014-nuscenes-full-val-full-model/mlab_frames_0000675200-decimation40.pkl
https://mlab.uberinternal.com/studies/459586

# Plot Q-Q plots
python script/flipped_prob_qq_plot.py

# Case study example
3045ed93c2534ec2a5cabea89b186bd9 1537296178149199

# Generate visualization images
## PR
https://github.com/uber-atg/na/pull/72228
## Command
./bazel run --config remote //atg/perception_prediction/multinet/training:visualize_frames -- /mnt/qumulo-01/perc_pred/multinet/hcui2/038_360deg_paper/20-0921-2014-nuscenes-full-val-full-model/model_iter_0000675200.pth.tar /home/hcui2/personal/Dropbox/Uber/Publications/360deg/ICRA20/data/viz_frames.txt /home/hcui2/personal/Dropbox/Uber/Publications/360deg/ICRA20/viz_images

# Result spreadsheet
https://docs.google.com/spreadsheets/d/17oEP2DoAh-VdgEciPEjlWz_tRSX0i6Qtoy9mAlfAtPA/edit?usp=sharing

